Demand-Aware Network Design with Steiner Nodes and a Connection to Virtual Network Embedding

Emerging optical and virtualization technologies enable the design of more flexible and demand-aware networked systems, in which resources can be optimized toward the actual workload they serve. For example, in a demand-aware datacenter network, frequently communicating nodes (e.g., two virtual machines or a pair of racks in a datacenter) can be placed topologically closer, reducing communication costs and hence improving the overall network performance. This paper revisits the bounded-degree network design problem underlying such demand-aware networks. Namely, given a distribution over communicating server pairs, we want to design a network with bounded maximum degree that minimizes expected communication distance. In addition to this known problem, we introduce and study a variant where we allow Steiner nodes (i.e., additional routers) to be added to augment the network. We improve the understanding of this problem domain in several ways. First, we shed light on the complexity and hardness of the aforementioned problems, and study a connection between them and the virtual networking embedding problem. We then provide a constant-factor approximation algorithm for the Steiner node version of the problem, and use it to improve over prior state-of-the-art algorithms for the original version of the problem with sparse communication distributions. Finally, we investigate various heuristic approaches to bounded-degree network design problem, in particular providing a reliable heuristic algorithm with good experimental performance. We report on an extensive empirical evaluation, using several real-world traffic traces from datacenters, and find that our approach results in improved demand-aware network designs.

==> data/epl-vs-deg.csv <==
,b,rdat,rdrg,fixed-deg,fixed-deg-full-add,fixed-deg-full-add-bh,hybrid-delete,greedy-delete,greedy-select,ADDITIVE
0,8,6.937777777777778,3.8922222222222222,3.7111111111111104,3.421111111111111,3.3655555555555554,3.365555555555555,2.412,2.6774999999999998,3.5188888888888883
1,16,5.453333333333334,2.973333333333333,2.5844444444444448,2.488888888888889,2.48,2.367777777777778,1.68,1.6380000000000003,2.3588888888888886
2,32,4.363333333333333,2.4744444444444444,1.751111111111111,1.7222222222222223,1.7177777777777776,1.848888888888889,1.2416666666666667,1.2239999999999998,1.6955555555555555
3,64,4.006666666666667,2.147777777777778,1.466666666666667,1.4566666666666666,1.4544444444444444,1.578888888888889,1.0583333333333333,1.046,1.3877777777777778
4,128,3.46,1.8866666666666667,1.228888888888889,1.2255555555555555,1.2244444444444444,1.3533333333333333,1.0016666666666667,1.002,1.2255555555555555


==> data/fixed-deg-heuristics.csv <==
,instance,rdat-8-mindeg,rdat-8-avgdeg,rdat-8-maxdeg,rdat-8-epl,rdat-8-time,rdrg-8-mindeg,rdrg-8-avgdeg,rdrg-8-maxdeg,rdrg-8-epl,rdrg-8-time,fixed-deg-8-mindeg,fixed-deg-8-avgdeg,fixed-deg-8-maxdeg,fixed-deg-8-epl,fixed-deg-8-time,fixed-deg-full-add-8-mindeg,fixed-deg-full-add-8-avgdeg,fixed-deg-full-add-8-maxdeg,fixed-deg-full-add-8-epl,fixed-deg-full-add-8-time,fixed-deg-full-add-bh-8-mindeg,fixed-deg-full-add-bh-8-avgdeg,fixed-deg-full-add-bh-8-maxdeg,fixed-deg-full-add-bh-8-epl,fixed-deg-full-add-bh-8-time,hybrid-delete-8-mindeg,hybrid-delete-8-avgdeg,hybrid-delete-8-maxdeg,hybrid-delete-8-epl,hybrid-delete-8-time,greedy-delete-8-mindeg,greedy-delete-8-avgdeg,greedy-delete-8-maxdeg,greedy-delete-8-epl,greedy-delete-8-time,greedy-select-8-mindeg,greedy-select-8-avgdeg,greedy-select-8-maxdeg,greedy-select-8-epl,greedy-select-8-time,ADDITIVE-8-mindeg,ADDITIVE-8-avgdeg,ADDITIVE-8-maxdeg,ADDITIVE-8-epl,ADDITIVE-8-time,rdat-16-mindeg,rdat-16-avgdeg,rdat-16-maxdeg,rdat-16-epl,rdat-16-time,rdrg-16-mindeg,rdrg-16-avgdeg,rdrg-16-maxdeg,rdrg-16-epl,rdrg-16-time,fixed-deg-16-mindeg,fixed-deg-16-avgdeg,fixed-deg-16-maxdeg,fixed-deg-16-epl,fixed-deg-16-time,fixed-deg-full-add-16-mindeg,fixed-deg-full-add-16-avgdeg,fixed-deg-full-add-16-maxdeg,fixed-deg-full-add-16-epl,fixed-deg-full-add-16-time,fixed-deg-full-add-bh-16-mindeg,fixed-deg-full-add-bh-16-avgdeg,fixed-deg-full-add-bh-16-maxdeg,fixed-deg-full-add-bh-16-epl,fixed-deg-full-add-bh-16-time,hybrid-delete-16-mindeg,hybrid-delete-16-avgdeg,hybrid-delete-16-maxdeg,hybrid-delete-16-epl,hybrid-delete-16-time,greedy-delete-16-mindeg,greedy-delete-16-avgdeg,greedy-delete-16-maxdeg,greedy-delete-16-epl,greedy-delete-16-time,greedy-select-16-mindeg,greedy-select-16-avgdeg,greedy-select-16-maxdeg,greedy-select-16-epl,greedy-select-16-time,ADDITIVE-16-mindeg,ADDITIVE-16-avgdeg,ADDITIVE-16-maxdeg,ADDITIVE-16-epl,ADDITIVE-16-time,rdat-32-mindeg,rdat-32-avgdeg,rdat-32-maxdeg,rdat-32-epl,rdat-32-time,rdrg-32-mindeg,rdrg-32-avgdeg,rdrg-32-maxdeg,rdrg-32-epl,rdrg-32-time,fixed-deg-32-mindeg,fixed-deg-32-avgdeg,fixed-deg-32-maxdeg,fixed-deg-32-epl,fixed-deg-32-time,fixed-deg-full-add-32-mindeg,fixed-deg-full-add-32-avgdeg,fixed-deg-full-add-32-maxdeg,fixed-deg-full-add-32-epl,fixed-deg-full-add-32-time,fixed-deg-full-add-bh-32-mindeg,fixed-deg-full-add-bh-32-avgdeg,fixed-deg-full-add-bh-32-maxdeg,fixed-deg-full-add-bh-32-epl,fixed-deg-full-add-bh-32-time,hybrid-delete-32-mindeg,hybrid-delete-32-avgdeg,hybrid-delete-32-maxdeg,hybrid-delete-32-epl,hybrid-delete-32-time,greedy-delete-32-mindeg,greedy-delete-32-avgdeg,greedy-delete-32-maxdeg,greedy-delete-32-epl,greedy-delete-32-time,greedy-select-32-mindeg,greedy-select-32-avgdeg,greedy-select-32-maxdeg,greedy-select-32-epl,greedy-select-32-time,ADDITIVE-32-mindeg,ADDITIVE-32-avgdeg,ADDITIVE-32-maxdeg,ADDITIVE-32-epl,ADDITIVE-32-time,rdat-64-mindeg,rdat-64-avgdeg,rdat-64-maxdeg,rdat-64-epl,rdat-64-time,rdrg-64-mindeg,rdrg-64-avgdeg,rdrg-64-maxdeg,rdrg-64-epl,rdrg-64-time,fixed-deg-64-mindeg,fixed-deg-64-avgdeg,fixed-deg-64-maxdeg,fixed-deg-64-epl,fixed-deg-64-time,fixed-deg-full-add-64-mindeg,fixed-deg-full-add-64-avgdeg,fixed-deg-full-add-64-maxdeg,fixed-deg-full-add-64-epl,fixed-deg-full-add-64-time,fixed-deg-full-add-bh-64-mindeg,fixed-deg-full-add-bh-64-avgdeg,fixed-deg-full-add-bh-64-maxdeg,fixed-deg-full-add-bh-64-epl,fixed-deg-full-add-bh-64-time,hybrid-delete-64-mindeg,hybrid-delete-64-avgdeg,hybrid-delete-64-maxdeg,hybrid-delete-64-epl,hybrid-delete-64-time,greedy-delete-64-mindeg,greedy-delete-64-avgdeg,greedy-delete-64-maxdeg,greedy-delete-64-epl,greedy-delete-64-time,greedy-select-64-mindeg,greedy-select-64-avgdeg,greedy-select-64-maxdeg,greedy-select-64-epl,greedy-select-64-time,ADDITIVE-64-mindeg,ADDITIVE-64-avgdeg,ADDITIVE-64-maxdeg,ADDITIVE-64-epl,ADDITIVE-64-time,rdat-128-mindeg,rdat-128-avgdeg,rdat-128-maxdeg,rdat-128-epl,rdat-128-time,rdrg-128-mindeg,rdrg-128-avgdeg,rdrg-128-maxdeg,rdrg-128-epl,rdrg-128-time,fixed-deg-128-mindeg,fixed-deg-128-avgdeg,fixed-deg-128-maxdeg,fixed-deg-128-epl,fixed-deg-128-time,fixed-deg-full-add-128-mindeg,fixed-deg-full-add-128-avgdeg,fixed-deg-full-add-128-maxdeg,fixed-deg-full-add-128-epl,fixed-deg-full-add-128-time,fixed-deg-full-add-bh-128-mindeg,fixed-deg-full-add-bh-128-avgdeg,fixed-deg-full-add-bh-128-maxdeg,fixed-deg-full-add-bh-128-epl,fixed-deg-full-add-bh-128-time,hybrid-delete-128-mindeg,hybrid-delete-128-avgdeg,hybrid-delete-128-maxdeg,hybrid-delete-128-epl,hybrid-delete-128-time,greedy-delete-128-mindeg,greedy-delete-128-avgdeg,greedy-delete-128-maxdeg,greedy-delete-128-epl,greedy-delete-128-time,greedy-select-128-mindeg,greedy-select-128-avgdeg,greedy-select-128-maxdeg,greedy-select-128-epl,greedy-select-128-time,ADDITIVE-128-mindeg,ADDITIVE-128-avgdeg,ADDITIVE-128-maxdeg,ADDITIVE-128-epl,ADDITIVE-128-time
0,fb-cluster-rack-A,1.0,2.0,8.0,9.04,0.01,8.0,8.0,8.0,4.95,0.05,7.8,8.0,8.0,4.9,8.06,7.4,8.0,8.0,4.48,23.83,7.4,8.0,8.0,4.41,10.96,7.5,8.0,8.0,4.7,29.35,,,,,,,,,,,1.0,7.61,8.0,4.85,2.87,1.0,2.0,16.0,6.97,0.01,16.0,16.0,16.0,3.75,0.08,15.6,16.0,16.0,3.33,13.18,15.2,16.0,16.0,3.22,29.71,15.5,16.0,16.0,3.21,16.11,15.6,16.0,16.0,3.61,31.44,,,,,,,,,,,1.0,14.06,16.0,3.31,2.85,1.0,2.0,32.0,5.72,0.01,32.0,32.0,32.0,3.02,0.15,31.6,32.0,32.0,2.6,23.14,31.9,32.0,32.0,2.53,41.98,31.8,32.0,32.0,2.52,37.23,31.7,32.0,32.0,2.94,31.23,,,,,,,,,,,1.0,24.39,32.0,2.55,2.9,1.0,2.0,64.0,5.01,0.01,64.0,64.0,64.0,2.74,0.35,63.5,64.0,64.0,1.91,42.26,63.7,64.0,64.0,1.87,57.07,63.8,64.0,64.0,1.86,55.2,63.4,64.0,64.0,2.47,33.26,,,,,,,,,,,1.0,37.93,64.0,1.87,3.01,1.0,2.0,128.0,3.96,0.01,128.0,128.0,128.0,2.29,1.05,127.7,128.0,128.0,1.5,63.01,127.4,128.0,128.0,1.49,72.14,127.6,128.0,128.0,1.49,67.3,127.4,128.0,128.0,1.85,44.92,,,,,,,,,,,1.0,51.41,128.0,1.49,3.57
1,fb-cluster-rack-B,1.0,2.0,8.0,9.27,0.01,8.0,8.0,8.0,5.12,0.08,7.6,8.0,8.0,5.12,23.02,7.9,8.0,8.0,4.34,52.36,7.3,8.0,8.0,4.33,47.66,7.5,8.0,8.0,5.0,223.85,,,,,,,,,,,1.0,7.87,8.0,4.51,10.93,1.0,2.0,16.0,7.22,0.01,16.0,16.0,16.0,3.85,0.12,15.4,16.0,16.0,3.38,39.1,15.4,16.0,16.0,3.1,61.1,15.7,16.0,16.0,3.07,55.65,15.5,16.0,16.0,3.77,230.71,,,,,,,,,,,1.0,15.31,16.0,3.17,10.49,1.0,2.0,32.0,5.78,0.01,32.0,32.0,32.0,3.13,0.35,31.8,32.0,32.0,2.48,47.95,31.8,32.0,32.0,2.42,78.94,31.5,32.0,32.0,2.42,70.55,31.8,32.0,32.0,3.09,230.38,,,,,,,,,,,1.0,29.03,32.0,2.45,10.53,1.0,2.0,64.0,5.23,0.01,64.0,64.0,64.0,2.8,0.75,63.7,64.0,64.0,1.96,102.11,63.6,64.0,64.0,1.95,105.44,63.7,64.0,64.0,1.95,96.29,63.6,64.0,64.0,2.67,232.41,,,,,,,,,,,1.0,52.04,64.0,1.96,10.22,1.0,2.0,128.0,4.22,0.01,128.0,128.0,128.0,2.41,1.65,127.6,128.0,128.0,1.61,173.39,127.7,128.0,128.0,1.6,177.18,127.3,128.0,128.0,1.59,170.78,127.6,128.0,128.0,2.03,241.31,,,,,,,,,,,1.0,86.13,128.0,1.6,11.24
2,fb-cluster-rack-C,1.0,2.0,8.0,9.72,0.02,8.0,8.0,8.0,5.31,0.08,7.7,8.0,8.0,5.31,84.54,7.4,8.0,8.0,5.11,95.47,7.6,8.0,8.0,5.05,93.95,7.9,8.0,8.0,5.08,356.8,,,,,,,,,,,1.0,7.87,8.0,5.42,14.45,1.0,2.0,16.0,7.44,0.02,16.0,16.0,16.0,3.98,0.29,15.7,16.0,16.0,3.83,96.65,15.5,16.0,16.0,3.71,108.12,15.7,16.0,16.0,3.73,102.84,15.6,16.0,16.0,3.85,366.31,,,,,,,,,,,1.0,15.52,16.0,3.8,13.93,1.0,2.0,32.0,5.86,0.02,32.0,32.0,32.0,3.28,0.57,31.6,32.0,32.0,2.69,125.53,31.6,32.0,32.0,2.64,137.67,31.9,32.0,32.0,2.64,131.98,31.7,32.0,32.0,3.16,353.69,,,,,,,,,,,1.0,30.23,32.0,2.68,13.83,1.0,2.0,64.0,5.44,0.02,64.0,64.0,64.0,2.86,1.06,63.7,64.0,64.0,2.24,174.87,63.6,64.0,64.0,2.23,176.15,63.5,64.0,64.0,2.22,170.21,63.8,64.0,64.0,2.72,347.21,,,,,,,,,,,1.0,53.08,64.0,2.23,13.49,1.0,2.0,128.0,4.46,0.02,128.0,128.0,128.0,2.54,2.17,127.9,128.0,128.0,1.94,199.93,127.5,128.0,128.0,1.93,197.23,127.7,128.0,128.0,1.93,199.35,127.6,128.0,128.0,2.29,370.99,,,,,,,,,,,1.0,84.57,128.0,1.93,15.02
3,hpc-cesar-mocfe,1.0,2.0,8.0,6.38,0.0,8.0,8.0,8.0,3.61,0.0,7.7,8.0,8.0,2.97,0.1,7.3,8.0,8.0,2.37,0.12,7.3,8.0,8.0,2.11,0.18,7.6,8.0,8.0,2.02,0.19,7.6,8.0,8.0,2.02,0.01,,,,,,2.0,5.53,8.0,1.77,0.03,1.0,2.0,16.0,5.08,0.0,16.0,16.0,16.0,2.78,0.0,15.6,16.0,16.0,1.72,0.2,15.6,16.0,16.0,1.67,0.23,15.7,16.0,16.0,1.66,0.28,15.6,16.0,16.0,1.19,0.37,15.6,16.0,16.0,1.19,0.01,1.0,6.43,16.0,1.2,0.0,2.0,6.58,15.0,1.18,0.03,1.0,2.0,32.0,3.87,0.0,32.0,32.0,32.0,2.32,0.01,31.6,32.0,32.0,1.0,0.41,31.6,32.0,32.0,1.0,0.46,31.6,32.0,32.0,1.0,0.47,31.6,32.0,32.0,1.0,0.54,31.6,32.0,32.0,1.0,0.02,2.0,7.44,21.0,1.0,0.0,2.0,7.44,21.0,1.0,0.04,1.0,2.0,64.0,3.75,0.0,64.0,64.0,64.0,1.95,0.02,63.4,64.0,64.0,1.0,0.66,63.4,64.0,64.0,1.0,0.7,63.4,64.0,64.0,1.0,0.72,63.4,64.0,64.0,1.0,0.8,63.4,64.0,64.0,1.0,0.03,2.0,7.44,21.0,1.0,0.0,2.0,7.44,21.0,1.0,0.07,1.0,2.0,128.0,3.53,0.0,128.0,128.0,128.0,1.87,0.08,127.3,128.0,128.0,1.0,1.19,127.3,128.0,128.0,1.0,1.23,127.3,128.0,128.0,1.0,1.3,127.3,128.0,128.0,1.0,1.33,127.3,128.0,128.0,1.0,0.07,2.0,7.44,21.0,1.0,0.0,2.0,7.44,21.0,1.0,0.13
4,hpc-cesar-nekbone,1.0,2.0,8.0,6.38,0.0,8.0,8.0,8.0,3.61,0.0,7.6,8.0,8.0,3.46,0.15,7.8,8.0,8.0,3.27,0.24,7.7,8.0,8.0,3.27,0.25,7.6,8.0,8.0,2.82,0.25,7.6,8.0,8.0,2.82,0.02,4.0,7.93,8.0,2.14,0.0,3.0,7.32,8.0,2.57,0.08,1.0,2.0,16.0,5.08,0.0,16.0,16.0,16.0,2.78,0.0,15.8,16.0,16.0,2.56,0.28,15.7,16.0,16.0,2.56,0.31,15.6,16.0,16.0,2.56,0.32,15.5,16.0,16.0,1.62,0.51,15.5,16.0,16.0,1.62,0.02,10.0,15.79,16.0,1.36,0.01,3.0,12.97,16.0,1.67,0.08,1.0,2.0,32.0,3.87,0.0,32.0,32.0,32.0,2.32,0.01,31.7,32.0,32.0,1.01,0.75,31.7,32.0,32.0,1.01,0.89,31.6,32.0,32.0,1.01,0.85,31.8,32.0,32.0,1.0,1.11,31.8,32.0,32.0,1.0,0.02,16.0,28.13,32.0,1.0,0.01,3.0,20.59,31.0,1.0,0.09,1.0,2.0,64.0,3.76,0.0,64.0,64.0,64.0,1.95,0.02,63.4,64.0,64.0,1.0,1.31,63.4,64.0,64.0,1.0,1.39,63.4,64.0,64.0,1.0,1.36,63.4,64.0,64.0,1.0,1.55,63.4,64.0,64.0,1.0,0.03,16.0,29.52,36.0,1.0,0.01,16.0,29.52,36.0,1.0,0.1,1.0,2.0,128.0,3.53,0.0,128.0,128.0,128.0,1.87,0.08,127.5,128.0,128.0,1.0,2.0,127.5,128.0,128.0,1.0,2.1,127.5,128.0,128.0,1.0,2.04,127.5,128.0,128.0,1.0,2.13,127.5,128.0,128.0,1.0,0.08,16.0,29.52,36.0,1.0,0.01,16.0,29.52,36.0,1.0,0.16
5,hpc-boxlib-cns,1.0,2.0,8.0,6.39,0.0,8.0,8.0,8.0,3.61,0.0,7.7,8.0,8.0,3.56,0.31,7.5,8.0,8.0,3.5,0.37,7.6,8.0,8.0,3.5,0.39,7.7,8.0,8.0,3.45,0.26,,,,,,3.0,7.91,8.0,4.22,0.01,3.0,7.73,8.0,3.72,0.19,1.0,2.0,16.0,5.08,0.0,16.0,16.0,16.0,2.78,0.0,15.8,16.0,16.0,2.67,0.42,15.6,16.0,16.0,2.65,0.49,15.7,16.0,16.0,2.65,0.52,15.8,16.0,16.0,2.53,0.44,15.8,16.0,16.0,2.53,0.09,4.0,15.62,16.0,2.73,0.01,3.0,14.64,16.0,2.52,0.19,1.0,2.0,32.0,3.87,0.0,32.0,32.0,32.0,2.33,0.01,31.6,32.0,32.0,2.2,0.59,31.5,32.0,32.0,2.19,0.64,31.5,32.0,32.0,2.19,0.66,31.5,32.0,32.0,1.88,0.93,31.5,32.0,32.0,1.88,0.07,14.0,30.57,32.0,1.85,0.01,3.0,26.22,32.0,1.92,0.2,1.0,2.0,64.0,3.75,0.0,64.0,64.0,64.0,1.95,0.02,63.6,64.0,64.0,1.86,0.9,63.7,64.0,64.0,1.85,1.02,63.5,64.0,64.0,1.85,0.99,63.5,64.0,64.0,1.21,2.28,63.5,64.0,64.0,1.21,0.04,21.0,60.54,64.0,1.17,0.02,3.0,39.41,64.0,1.27,0.22,1.0,2.0,128.0,3.53,0.0,128.0,128.0,128.0,1.88,0.07,127.4,128.0,128.0,1.01,3.41,127.5,128.0,128.0,1.01,3.42,127.5,128.0,128.0,1.01,3.27,127.4,128.0,128.0,1.01,3.69,127.4,128.0,128.0,1.01,0.06,54.0,72.44,128.0,1.01,0.02,16.0,73.62,128.0,1.01,0.23
6,hpc-boxlib-multigrid,1.0,2.0,8.0,6.39,0.0,8.0,8.0,8.0,3.61,0.0,7.5,8.0,8.0,3.26,0.16,7.6,8.0,8.0,3.1,0.22,7.3,8.0,8.0,3.05,0.26,7.7,8.0,8.0,2.82,0.22,7.7,8.0,8.0,2.82,0.04,2.0,7.83,8.0,2.19,0.0,3.0,6.85,8.0,2.48,0.06,1.0,2.0,16.0,5.08,0.0,16.0,16.0,16.0,2.78,0.0,15.4,16.0,16.0,2.28,0.29,15.7,16.0,16.0,2.13,0.38,16.0,16.0,16.0,2.1,0.39,15.5,16.0,16.0,1.54,0.45,15.5,16.0,16.0,1.54,0.02,4.0,14.75,16.0,1.32,0.01,4.0,11.91,15.0,1.64,0.06,1.0,2.0,32.0,3.87,0.0,32.0,32.0,32.0,2.32,0.01,31.5,32.0,32.0,1.0,0.73,31.5,32.0,32.0,1.0,0.8,31.5,32.0,32.0,1.0,0.77,31.5,32.0,32.0,1.0,0.9,31.5,32.0,32.0,1.0,0.02,7.0,20.74,26.0,1.0,0.01,7.0,20.74,26.0,1.0,0.06,1.0,2.0,64.0,3.75,0.0,64.0,64.0,64.0,1.95,0.02,63.5,64.0,64.0,1.0,1.04,63.5,64.0,64.0,1.0,1.11,63.5,64.0,64.0,1.0,1.07,63.5,64.0,64.0,1.0,1.2,63.5,64.0,64.0,1.0,0.04,7.0,20.74,26.0,1.0,0.01,7.0,20.74,26.0,1.0,0.08,1.0,2.0,128.0,3.53,0.0,128.0,128.0,128.0,1.88,0.08,127.5,128.0,128.0,1.0,1.66,127.5,128.0,128.0,1.0,1.75,127.5,128.0,128.0,1.0,1.72,127.5,128.0,128.0,1.0,1.77,127.5,128.0,128.0,1.0,0.07,7.0,20.74,26.0,1.0,0.0,7.0,20.74,26.0,1.0,0.14
7,p-fabric-trace-0-1,1.0,1.99,8.0,4.44,0.0,8.0,8.0,8.0,2.61,0.0,7.4,7.99,8.0,2.41,0.06,7.5,7.99,8.0,2.31,0.07,7.6,7.99,8.0,2.28,0.08,7.4,7.99,8.0,2.21,0.04,7.4,7.99,8.0,2.21,0.01,,,,,,1.0,7.87,8.0,3.18,0.05,1.0,1.99,16.0,3.57,0.0,16.0,16.0,16.0,2.04,0.0,15.4,15.99,16.0,1.73,0.08,15.3,15.99,16.0,1.66,0.09,15.6,15.99,16.0,1.65,0.08,15.4,15.99,16.0,1.6,0.07,15.4,15.99,16.0,1.6,0.01,,,,,,1.0,14.79,16.0,1.97,0.05,1.0,1.99,32.0,3.22,0.0,32.0,32.0,32.0,1.78,0.0,31.5,31.99,32.0,1.37,0.12,31.3,31.99,32.0,1.34,0.13,31.4,31.99,32.0,1.33,0.12,30.8,31.99,32.0,1.29,0.15,30.8,31.99,32.0,1.29,0.01,,,,,,1.0,30.04,32.0,1.33,0.05,1.0,1.99,64.0,2.7,0.0,64.0,64.0,64.0,1.57,0.01,63.0,63.98,64.0,1.11,0.23,62.7,63.98,64.0,1.1,0.26,63.2,63.99,64.0,1.1,0.25,53.7,63.75,64.0,1.07,0.26,53.7,63.75,64.0,1.07,0.01,,,,,,1.0,48.57,64.0,1.08,0.05,1.0,1.99,128.0,2.21,0.0,128.0,128.0,128.0,1.13,0.0,119.1,126.19,128.0,1.0,0.51,118.3,126.43,128.0,1.0,0.55,116.7,126.39,128.0,1.0,0.52,67.6,126.19,128.0,1.0,0.56,67.6,126.19,128.0,1.0,0.02,,,,,,1.0,71.53,127.0,1.0,0.06
8,p-fabric-trace-0-5,1.0,1.99,8.0,4.43,0.0,8.0,8.0,8.0,2.6,0.0,7.6,7.99,8.0,2.41,0.07,7.6,7.99,8.0,2.31,0.08,7.6,7.99,8.0,2.29,0.07,7.5,7.99,8.0,2.19,0.04,7.5,7.99,8.0,2.19,0.01,6.0,7.99,8.0,2.16,0.0,6.0,7.88,8.0,3.17,0.05,1.0,1.99,16.0,3.56,0.0,16.0,16.0,16.0,2.02,0.0,15.4,15.99,16.0,1.76,0.08,15.8,16.0,16.0,1.7,0.08,15.7,16.0,16.0,1.69,0.08,15.1,15.99,16.0,1.6,0.06,15.1,15.99,16.0,1.6,0.01,12.0,15.93,16.0,1.58,0.0,4.0,14.82,16.0,1.97,0.05,1.0,1.99,32.0,3.21,0.0,32.0,32.0,32.0,1.77,0.0,31.5,31.99,32.0,1.41,0.11,31.6,31.99,32.0,1.37,0.14,31.4,31.99,32.0,1.35,0.12,31.2,31.99,32.0,1.28,0.14,31.2,31.99,32.0,1.28,0.01,28.0,31.94,32.0,1.27,0.0,24.0,30.2,32.0,1.33,0.05,1.0,1.99,64.0,2.67,0.0,64.0,64.0,64.0,1.56,0.01,63.0,63.98,64.0,1.12,0.2,62.9,63.98,64.0,1.11,0.24,63.1,63.98,64.0,1.11,0.24,62.9,63.98,64.0,1.07,0.27,62.9,63.98,64.0,1.07,0.01,54.0,63.86,64.0,1.06,0.0,20.0,49.0,64.0,1.08,0.05,1.0,1.99,128.0,2.17,0.0,128.0,128.0,128.0,1.11,0.0,120.9,125.18,128.0,1.0,0.47,121.2,125.47,128.0,1.0,0.5,121.4,125.58,128.0,1.0,0.47,121.9,127.21,128.0,1.0,0.57,121.9,127.21,128.0,1.0,0.01,119.0,127.54,128.0,1.0,0.01,18.0,72.5,127.0,1.0,0.06


==> data/heuristics.csv <==
,instance,ADDITIVE-128-mindeg,ADDITIVE-128-avgdeg,ADDITIVE-128-maxdeg,ADDITIVE-128-epl,ADDITIVE-128-time,ADDITIVE-128-nratio,ADDITIVE-16-mindeg,ADDITIVE-16-avgdeg,ADDITIVE-16-maxdeg,ADDITIVE-16-epl,ADDITIVE-16-time,ADDITIVE-16-nratio,ADDITIVE-32-mindeg,ADDITIVE-32-avgdeg,ADDITIVE-32-maxdeg,ADDITIVE-32-epl,ADDITIVE-32-time,ADDITIVE-32-nratio,ADDITIVE-64-mindeg,ADDITIVE-64-avgdeg,ADDITIVE-64-maxdeg,ADDITIVE-64-epl,ADDITIVE-64-time,ADDITIVE-64-nratio,ADDITIVE-8-mindeg,ADDITIVE-8-avgdeg,ADDITIVE-8-maxdeg,ADDITIVE-8-epl,ADDITIVE-8-time,ADDITIVE-8-nratio,BIG-ADDITIVE-128-mindeg,BIG-ADDITIVE-128-avgdeg,BIG-ADDITIVE-128-maxdeg,BIG-ADDITIVE-128-epl,BIG-ADDITIVE-128-time,BIG-ADDITIVE-128-nratio,BIG-ADDITIVE-16-mindeg,BIG-ADDITIVE-16-avgdeg,BIG-ADDITIVE-16-maxdeg,BIG-ADDITIVE-16-epl,BIG-ADDITIVE-16-time,BIG-ADDITIVE-16-nratio,BIG-ADDITIVE-32-mindeg,BIG-ADDITIVE-32-avgdeg,BIG-ADDITIVE-32-maxdeg,BIG-ADDITIVE-32-epl,BIG-ADDITIVE-32-time,BIG-ADDITIVE-32-nratio,BIG-ADDITIVE-64-mindeg,BIG-ADDITIVE-64-avgdeg,BIG-ADDITIVE-64-maxdeg,BIG-ADDITIVE-64-epl,BIG-ADDITIVE-64-time,BIG-ADDITIVE-64-nratio,BIG-ADDITIVE-8-mindeg,BIG-ADDITIVE-8-avgdeg,BIG-ADDITIVE-8-maxdeg,BIG-ADDITIVE-8-epl,BIG-ADDITIVE-8-time,BIG-ADDITIVE-8-nratio,avin-sparse-mindeg,avin-sparse-avgdeg,avin-sparse-maxdeg,avin-sparse-epl,avin-sparse-time,avin-sparse-nratio,janne-sparse-mindeg,janne-sparse-avgdeg,janne-sparse-maxdeg,janne-sparse-epl,janne-sparse-time,janne-sparse-nratio,janne-sparse-bh-mindeg,janne-sparse-bh-avgdeg,janne-sparse-bh-maxdeg,janne-sparse-bh-epl,janne-sparse-bh-time,janne-sparse-bh-nratio,janne-sparse-greedy-mindeg,janne-sparse-greedy-avgdeg,janne-sparse-greedy-maxdeg,janne-sparse-greedy-epl,janne-sparse-greedy-time,janne-sparse-greedy-nratio,janne-sparse-selfloop-mindeg,janne-sparse-selfloop-avgdeg,janne-sparse-selfloop-maxdeg,janne-sparse-selfloop-epl,janne-sparse-selfloop-time,janne-sparse-selfloop-nratio,janne-sparse-v2-mindeg,janne-sparse-v2-avgdeg,janne-sparse-v2-maxdeg,janne-sparse-v2-epl,janne-sparse-v2-time,janne-sparse-v2-nratio,janne-sparse-v2-bh-mindeg,janne-sparse-v2-bh-avgdeg,janne-sparse-v2-bh-maxdeg,janne-sparse-v2-bh-epl,janne-sparse-v2-bh-time,janne-sparse-v2-bh-nratio,sqrt-mindeg,sqrt-avgdeg,sqrt-maxdeg,sqrt-epl,sqrt-time,sqrt-nratio
0,fb-cluster-rack-A,1,51.4132,128,1.49,2.06775,1.4232141556833904,1,14.0625,16,3.31,1.65302,5.830117235855239,1,24.3856,32,2.55,1.68848,3.1415568339037354,1,37.9347,64,1.87,1.75328,1.9570377921794218,1,7.61214,8,4.85,1.59895,12.53098376174179,1,51.4892,128,1.49,2.26996,1.4210296366416661,1,14.1191,16,3.27,1.70416,5.802883565135076,1,24.5392,32,2.53,1.78527,3.1201485472948374,1,38.0057,64,1.86,1.86558,1.9531784752057089,1,7.64646,8,4.69,1.68833,12.454816864487002,1,63.8957,399,3.26,1.34252,1.0,1,72.1206,290,1.31,1.37559,1.0,1,72.1168,291,1.31,1.33008,1.0,1,72.6698,291,1.31,1.71251,1.0,1,70.2185,290,1.31,1.34577,1.0,1,73.8149,123,1.54,1.62941,1.0,1,73.7954,123,1.54,1.5829,1.0,1,69.0142,507,1.33,0.962774,1.0
1,fb-cluster-rack-B,1,86.1324,128,1.6,6.38787,2.212361750542414,1,15.3121,16,3.17,6.04341,13.982113562999418,1,29.0308,32,2.45,6.07669,6.885907816055458,1,52.038,64,1.96,5.84932,3.7197967931417684,1,7.86628,8,4.51,6.24833,31.72900460390538,1,86.1969,128,1.59,6.64495,2.2106683600571517,1,15.3429,16,3.1,6.27223,13.949833306874106,1,29.097,32,2.43,6.10084,6.869079748108165,1,52.0865,64,1.95,6.03719,3.7161983383605866,1,7.88491,8,4.42,6.32146,31.628565380748267,1,159.17,855,4.25,7.57096,1.0,1,186.529,754,1.05,5.31136,1.0,1,186.541,755,1.05,5.02268,1.0,1,188.266,754,1.05,4.64904,1.0,1,182.156,754,1.05,4.20146,1.0,1,189.465,297,1.12,5.89137,1.0,1,189.479,295,1.12,5.65793,1.0,1,177.996,1305,1.06,3.87817,1.0
2,fb-cluster-rack-C,1,84.5678,128,1.93,8.41603,2.0352730462753126,1,15.5168,16,3.8,7.94596,12.432560859711968,1,30.2283,32,2.68,7.96686,5.9531764017837565,1,53.0811,64,2.23,7.77745,3.289823817530521,1,7.86887,8,5.42,8.21639,28.633781709189268,1,84.6049,128,1.93,8.64234,2.034359236786315,1,15.5756,16,3.74,7.98369,12.378682652240661,1,30.3156,32,2.66,7.95049,5.934827107244682,1,53.1283,64,2.23,7.68891,3.2867899700270486,1,7.90423,8,5.24,8.28757,28.462314496673734,1,135.863,870,3.51,46.6635,1.0,1,169.878,683,1.08,7.46687,1.0,1,169.877,683,1.08,7.33017,1.0,1,170.476,682,1.08,7.64205,1.0,1,169.386,682,1.08,7.12038,1.0,1,171.555,267,1.54,7.98022,1.0,1,171.554,267,1.53,7.73411,1.0,1,161.282,1460,1.14,5.37005,1.0
3,hpc-cesar-mocfe,2,7.4375,21,1.0,0.068268,1.0,2,6.57895,15,1.18,0.024963,1.1875,2,7.4375,21,1.0,0.024226,1.0,2,7.4375,21,1.0,0.039243,1.0,2,5.53299,8,1.77,0.014512,1.5390625,2,7.4375,21,1.0,0.07158,1.0,2,6.57895,16,1.14,0.019005,1.1875,2,7.4375,21,1.0,0.025918,1.0,2,7.4375,21,1.0,0.040107,1.0,2,5.56923,8,1.67,0.015563,1.5234375,1,6.87891,18,2.87,0.002757,1.0,2,7.4375,21,1.0,0.013511,1.0,2,7.4375,21,1.0,0.008489,1.0,2,7.4375,21,1.0,0.004383,1.0,2,7.4375,21,1.0,0.004318,1.0,2,8.44922,11,1.5,0.010838,1.0,2,8.37695,11,1.43,0.010545,1.0,1,7.375,21,1.33,0.00463,1.0
4,hpc-cesar-nekbone,16,29.5215,36,1.0,0.086662,1.0,3,12.9658,16,1.67,0.050043,2.509765625,3,20.5897,31,1.0,0.049195,1.48046875,16,29.5215,36,1.0,0.057391,1.0,3,7.32037,8,2.57,0.04976,5.1728515625,16,29.5215,36,1.0,0.09027,1.0,3,13.0865,16,1.6,0.047453,2.482421875,3,20.8887,32,1.0,0.049711,1.45703125,16,29.5215,36,1.0,0.058025,1.0,3,7.53565,8,2.45,0.045986,4.9716796875,16,29.5215,36,1.0,0.004987,1.0,16,29.5215,36,1.0,0.022331,1.0,16,29.5215,36,1.0,0.021715,1.0,16,29.5215,36,1.0,0.006,1.0,16,29.5215,36,1.0,0.005969,1.0,16,29.5215,36,1.0,0.049108,1.0,16,29.5215,36,1.0,0.041313,1.0,16,28.707,39,1.07,0.017256,1.0
5,hpc-boxlib-cns,16,73.624,128,1.01,0.125347,1.0078125,3,14.6439,16,2.52,0.106584,5.708984375,3,26.2189,32,1.92,0.110067,2.98046875,3,39.4069,64,1.27,0.127585,1.9296875,3,7.72637,8,3.72,0.106666,12.60546875,15,73.624,128,1.01,0.131291,1.0078125,3,14.8349,16,2.48,0.106688,5.6240234375,3,26.3465,32,1.9,0.112336,2.96484375,3,39.7508,64,1.24,0.128723,1.912109375,3,7.80052,8,3.51,0.108934,12.4443359375,1,73.9863,102,1.04,0.013449,1.0,55,74.0918,293,1.01,0.057511,1.0,55,74.0938,294,1.01,0.063035,1.0,55,74.0859,296,1.01,0.016758,1.0,55,74.0312,298,1.01,0.016141,1.0,57,74.1113,115,1.01,0.102578,1.0,57,74.1133,115,1.01,0.099101,1.0,55,72.3574,157,1.11,0.047832,1.0
6,hpc-boxlib-multigrid,7,20.7422,26,1.0,0.077585,1.0,4,11.9132,15,1.64,0.036911,1.890625,7,20.7422,26,1.0,0.033411,1.0,7,20.7422,26,1.0,0.048649,1.0,3,6.84646,8,2.48,0.032378,3.8671875,7,20.7422,26,1.0,0.080136,1.0,3,11.9132,16,1.57,0.033962,1.890625,7,20.7422,26,1.0,0.033766,1.0,7,20.7422,26,1.0,0.049741,1.0,5,7.55324,8,2.28,0.040623,3.375,7,20.7422,26,1.0,0.003464,1.0,7,20.7422,26,1.0,0.015875,1.0,7,20.7422,26,1.0,0.019917,1.0,7,20.7422,26,1.0,0.004001,1.0,7,20.7422,26,1.0,0.003975,1.0,7,20.7422,26,1.0,0.028999,1.0,7,20.7422,26,1.0,0.028685,1.0,6,19.9414,31,1.12,0.012231,1.0
7,p-fabric-trace-0-1,1,71.5342,127,1.0,0.032934,1.972972972972973,1,14.7859,16,1.97,0.028234,10.72972972972973,1,30.0442,32,1.33,0.026791,4.891891891891892,1,48.5688,64,1.08,0.029033,2.945945945945946,1,7.86821,8,3.18,0.029241,23.37837837837838,1,71.5342,128,1.0,0.034719,1.972972972972973,1,14.7859,16,1.9,0.028299,10.72972972972973,1,30.0442,32,1.32,0.027171,4.891891891891892,1,48.5688,64,1.08,0.029551,2.945945945945946,1,7.86821,8,3.05,0.029662,23.37837837837838,1,139.189,144,1.0,0.005339,1.0,1,139.189,144,1.0,0.015303,1.0,1,139.189,144,1.0,0.019472,1.0,1,139.189,144,1.0,0.003364,1.0,1,139.189,144,1.0,0.003459,1.0,1,139.189,144,1.0,0.023985,1.0,2,139.189,143,1.0,0.022766,1.0,1,130.0,143,1.01,0.009142,1.0
8,p-fabric-trace-0-5,18,72.5,127,1.0,0.037183,2.0,4,14.8182,16,1.97,0.027997,11.0,24,30.2,32,1.33,0.026779,5.0,20,49.0,64,1.08,0.034117,3.0,6,7.875,8,3.17,0.034477,24.0,17,72.5,128,1.0,0.034283,2.0,3,14.8182,16,1.9,0.028221,11.0,23,30.2,32,1.32,0.026696,5.0,19,49.0,64,1.08,0.031164,3.0,5,7.875,8,3.04,0.034631,24.0,143,143.0,143,1.0,0.005348,1.0,143,143.0,143,1.0,0.017268,1.0,143,143.0,143,1.0,0.015629,1.0,143,143.0,143,1.0,0.003415,1.0,143,143.0,143,1.0,0.0034,1.0,143,143.0,143,1.0,0.024738,1.0,143,143.0,143,1.0,0.022596,1.0,115,133.625,143,1.01,0.009185,1.0
9,p-fabric-trace-0-8,18,72.5,127,1.0,0.032694,2.0,4,14.8182,16,2.1,0.027894,11.0,24,30.2,32,1.39,0.026567,5.0,20,49.0,64,1.11,0.034271,3.0,6,7.875,8,3.27,0.029075,24.0,17,72.5,128,1.0,0.034178,2.0,3,14.8182,16,2.02,0.028401,11.0,23,30.2,32,1.37,0.026754,5.0,19,49.0,64,1.1,0.029225,3.0,5,7.875,8,3.16,0.030018,24.0,143,143.0,143,1.0,0.002797,1.0,143,143.0,143,1.0,0.014606,1.0,143,143.0,143,1.0,0.015503,1.0,143,143.0,143,1.0,0.003415,1.0,143,143.0,143,1.0,0.00339,1.0,143,143.0,143,1.0,0.024449,1.0,143,143.0,143,1.0,0.022564,1.0,116,133.667,143,1.01,0.009145,1.0


==> data/instances.csv <==
,instance,n,m,mindeg,avgdeg,maxdeg,nsol,msol,mindegsol,avgdegsol,maxdegsol,epl,runtime,nratio,entropy,cond_entropy
0,fb-cluster-rack-A,13733,496624,1,72.3256,7272,13733,473886,1,69.0142,507,1.33,0.962774,1.0,16.9711,7.98285
1,fb-cluster-rack-B,18897,1777559,1,188.131,11932,18897,1681793,1,177.996,1305,1.06,3.87817,1.0,16.2287,7.65685
2,fb-cluster-rack-C,27358,2326086,1,170.048,25224,27358,2206176,1,161.282,1460,1.14,5.37005,1.0,17.9981,8.90588
3,hpc-cesar-mocfe,1024,3808,2,7.4375,21,1024,3776,1,7.375,21,1.33,0.00463,1.0,12.8094,3.28277
4,hpc-cesar-nekbone,1024,15115,16,29.5215,36,1024,14698,16,28.707,39,1.07,0.017256,1.0,14.4278,4.48065
5,hpc-boxlib-cns,1024,37982,55,74.1836,1023,1024,37047,55,72.3574,157,1.11,0.047832,1.0,16.1868,6.2105
6,hpc-boxlib-multigrid,1024,10620,7,20.7422,26,1024,10210,6,19.9414,31,1.12,0.012231,1.0,14.3745,4.42844
7,p-fabric-trace-0-1,148,10300,1,139.189,144,148,9620,1,130.0,143,1.01,0.009142,1.0,13.0321,5.87636
8,p-fabric-trace-0-5,144,10296,143,143.0,143,144,9621,115,133.625,143,1.01,0.009185,1.0,13.0286,5.87355
9,p-fabric-trace-0-8,144,10296,143,143.0,143,144,9624,116,133.667,143,1.01,0.009145,1.0,13.2232,6.06262


==> fbdata/avin_corefrac.csv <==
x,epl,avg_deg,max_deg
0.0,8.389154,1.998,3.0
0.02,3.429721,38.202,52.8
0.04,3.526437,37.3964,64.0
0.06,3.485786,36.6888,65.4
0.08,3.506205,35.9006,67.5
0.1,3.5242670000000005,35.099599999999995,65.2
0.12,3.543246,34.334199999999996,65.6
0.14,3.5723409999999993,33.559200000000004,66.1
0.16,3.6007380000000007,32.9144,62.3
0.18,3.629334,32.115,59.9
0.2,3.6396159999999993,31.4086,58.1
0.22,3.6430870000000004,30.886200000000002,64.4
0.24,3.6543760000000005,30.3998,55.1
0.26,3.63958,30.1774,142.5
0.28,3.592137,30.263399999999997,150.9
0.3,3.459914,31.3508,149.3
0.32,3.2196219999999998,33.514599999999994,146.0
0.34,2.889745,36.06580000000001,135.9
0.36,2.458497,38.8346,126.4
0.38,2.055246,40.8048,116.0
0.4,1.65611,42.2348,110.3
0.42,1.4228969999999999,43.229600000000005,103.5
0.44,1.2569130000000002,43.73559999999999,97.6
0.46,1.137815,44.208800000000004,94.6
0.48,1.064486,44.659800000000004,91.8
0.5,1.034834,45.1128,91.1
0.52,1.021134,45.2588,90.0
0.54,1.006949,45.4576,89.7
0.56,1.0036479999999999,45.52499999999999,87.8
0.58,1.0,45.76199999999999,88.7
0.6,1.000815,46.03320000000001,87.1
0.62,1.0,46.3144,87.4
0.64,1.0,46.367399999999996,86.6
0.66,1.00083,46.5028,84.0
0.68,1.0,46.9172,85.6
0.7000000000000001,1.0,47.0208,82.5
0.72,1.0,47.1722,81.7
0.74,1.0,47.2128,80.5
0.76,1.0,47.501999999999995,78.7
0.78,1.0,47.74100000000001,80.3
0.8,1.0,47.8368,77.7
0.8200000000000001,1.0,48.15240000000001,76.9
0.84,1.0,48.3472,78.1
0.86,1.0,48.498799999999996,79.5
0.88,1.0,48.8248,77.1
0.9,1.0,49.0042,77.1
0.92,1.0,49.0988,74.0
0.9400000000000001,1.0,49.2234,74.4
0.96,1.0,49.4544,73.5
0.98,1.0,49.845800000000004,73.0
1.0,1.0,49.965399999999995,74.6


==> fbdata/janne-v2_corefrac.csv <==
x,epl,avg_deg,max_deg
0.0,5.868272,3.9837999999999996,4.0
0.02,2.021143,41.0434,42.0
0.04,1.7404160000000002,41.1806,49.0
0.06,1.612426,41.770399999999995,50.6
0.08,1.5282339999999999,42.0086,51.0
0.1,1.461269,42.130399999999995,51.0
0.12,1.406041,42.3182,51.2
0.14,1.3544100000000001,42.4334,52.2
0.16,1.310085,42.702600000000004,53.0
0.18,1.2778580000000002,42.726800000000004,52.8
0.2,1.248912,42.9418,53.0
0.22,1.2231839999999998,43.1312,53.2
0.24,1.19893,43.3048,53.8
0.26,1.174872,43.505199999999995,54.3
0.28,1.156762,43.6358,54.6
0.3,1.139696,43.8816,55.0
0.32,1.1249110000000002,44.031800000000004,55.1
0.34,1.109314,44.1274,55.7
0.36,1.0948439999999997,44.317800000000005,56.1
0.38,1.0856489999999999,44.4074,56.1
0.4,1.078395,44.5154,55.7
0.42,1.0673619999999997,44.84680000000001,56.3
0.44,1.060149,44.9448,55.9
0.46,1.0538750000000001,45.18319999999999,56.1
0.48,1.044252,45.4884,57.1
0.5,1.036281,45.912400000000005,58.2
0.52,1.027225,46.026,59.4
0.54,1.0218890000000003,46.197199999999995,60.0
0.56,1.0178079999999998,46.2376,60.2
0.58,1.014789,46.41760000000001,60.6
0.6,1.012888,46.662800000000004,60.8
0.62,1.011108,46.8974,60.8
0.64,1.009425,46.916000000000004,60.8
0.66,1.0090080000000001,47.0326,60.4
0.68,1.008337,47.431,60.2
0.7000000000000001,1.007507,47.5114,60.0
0.72,1.0061060000000002,47.6136,60.0
0.74,1.005504,47.610200000000006,60.0
0.76,1.0048340000000002,47.8612,60.0
0.78,1.0041749999999998,48.0648,60.2
0.8,1.003999,48.138,60.0
0.8200000000000001,1.00327,48.422799999999995,60.2
0.84,1.0028229999999998,48.5874,60.4
0.86,1.002857,48.720800000000004,60.0
0.88,1.002187,49.013,60.6
0.9,1.0013919999999998,49.13119999999999,61.8
0.92,1.0010210000000002,49.2084,62.0
0.9400000000000001,1.000853,49.30720000000001,62.2
0.96,1.000581,49.51440000000001,63.0
0.98,1.0002369999999998,49.873,65.2
1.0,1.0000909999999998,49.9736,68.0


==> fbdata/janne_corefrac.csv <==
x,epl,avg_deg,max_deg
0.0,4.495822,2.6550000000000002,8.0
0.02,1.6951100000000001,39.6488,159.8
0.04,1.4244660000000002,40.0306,160.6
0.06,1.2504469999999999,40.7102,163.2
0.08,1.140391,40.99059999999999,164.4
0.1,1.068412,41.09100000000001,165.0
0.12,1.026357,41.35380000000001,165.6
0.14,1.006052,41.521,166.4
0.16,1.000445,41.690799999999996,168.0
0.18,1.000022,41.71079999999999,167.7
0.2,1.0,41.9356,156.6
0.22,1.0,42.153800000000004,147.6
0.24,1.0,42.35340000000001,142.3
0.26,1.0,42.589000000000006,134.9
0.28,1.0,42.743399999999994,126.9
0.3,1.0,43.006,124.2
0.32,1.0,43.15859999999999,118.7
0.34,1.0,43.286199999999994,114.5
0.36,1.0,43.5,111.9
0.38,1.0,43.632400000000004,108.7
0.4,1.0,43.741400000000006,104.5
0.42,1.0,44.1074,104.6
0.44,1.0,44.21759999999999,99.7
0.46,1.0,44.452,99.9
0.48,1.0,44.7724,96.8
0.5,1.0,45.1734,95.0
0.52,1.0,45.29520000000001,92.5
0.54,1.0,45.469,91.7
0.56,1.0,45.5326,89.8
0.58,1.0,45.76199999999999,88.7
0.6,1.0,46.034600000000005,87.8
0.62,1.0,46.3144,87.4
0.64,1.0,46.367399999999996,86.6
0.66,1.0,46.504000000000005,84.8
0.68,1.0,46.9172,85.6
0.7000000000000001,1.0,47.0208,82.5
0.72,1.0,47.1722,81.7
0.74,1.0,47.2128,80.5
0.76,1.0,47.501999999999995,78.7
0.78,1.0,47.74100000000001,80.3
0.8,1.0,47.8368,77.7
0.8200000000000001,1.0,48.15240000000001,76.9
0.84,1.0,48.3472,78.1
0.86,1.0,48.498799999999996,79.5
0.88,1.0,48.8248,77.1
0.9,1.0,49.0042,77.1
0.92,1.0,49.0988,74.0
0.9400000000000001,1.0,49.2234,74.4
0.96,1.0,49.4544,73.5
0.98,1.0,49.845800000000004,73.0
1.0,1.0,49.965399999999995,74.6


==> fbdata/sqrt_corefrac.csv <==
x,epl,avg_deg,max_deg
0.0,7.39713,1.998,3.0
0.02,1.883099,38.816,84.2
0.04,1.6208840000000002,39.077600000000004,125.4
0.06,1.474539,39.6648,135.1
0.08,1.3943150000000002,39.911,132.9
0.1,1.332373,40.0452,130.6
0.12,1.286146,40.238600000000005,128.0
0.14,1.2492720000000002,40.4398,127.9
0.16,1.2196569999999998,40.7214,124.7
0.18,1.1945989999999997,40.8214,121.6
0.2,1.1747530000000002,41.0658,118.5
0.22,1.1599970000000002,41.314800000000005,115.4
0.24,1.1466379999999998,41.5602,114.4
0.26,1.135354,41.8238,111.1
0.28,1.126965,42.014799999999994,107.1
0.3,1.118202,42.2958,104.9
0.32,1.111948,42.492599999999996,101.6
0.34,1.106333,42.678,100.9
0.36,1.101571,42.8948,96.9
0.38,1.0971719999999998,43.062799999999996,96.7
0.4,1.093795,43.1898,93.1
0.42,1.089841,43.563399999999994,91.4
0.44,1.0877240000000001,43.700199999999995,92.0
0.46,1.0852290000000002,43.9494,89.5
0.48,1.083076,44.304199999999994,86.9
0.5,1.082512,44.699,86.9
0.52,1.079675,44.8586,85.3
0.54,1.077738,45.03660000000001,83.4
0.56,1.0760200000000002,45.1244,81.8
0.58,1.076139,45.3552,80.9
0.6,1.074525,45.638400000000004,80.6
0.62,1.072848,45.9416,79.8
0.64,1.072771,46.0032,78.2
0.66,1.072279,46.1562,77.1
0.68,1.0701319999999999,46.55579999999999,76.8
0.7000000000000001,1.069626,46.684000000000005,75.9
0.72,1.0695900000000003,46.8362,75.5
0.74,1.068201,46.9044,74.3
0.76,1.067364,47.18920000000001,74.1
0.78,1.0672099999999998,47.4332,72.6
0.8,1.067546,47.5252,72.9
0.8200000000000001,1.0669119999999999,47.8486,70.2
0.84,1.06639,48.069399999999995,70.3
0.86,1.065391,48.208200000000005,71.7
0.88,1.064937,48.5414,69.1
0.9,1.064337,48.7404,70.6
0.92,1.0648240000000002,48.8324,69.3
0.9400000000000001,1.0627330000000001,48.9468,68.0
0.96,1.062592,49.2,68.3
0.98,1.062354,49.591800000000006,69.2
1.0,1.061037,49.71319999999999,67.8

